SVG: 3D Stereoscopic Video Generation via Denoising Frame Matrix

Video generation models have demonstrated great capabilities of producing impressive monocular videos, however, the generation of 3D stereoscopic video remains under-explored. We propose a pose-free and training-free approach for generating 3D stereoscopic videos using an off-the-shelf monocular video generation model. Our method warps a generated monocular video into camera views on stereoscopic baseline using estimated video depth, and employs a novel frame matrix video inpainting framework. The framework leverages the video generation model to inpaint frames observed from different timestamps and views. This effective approach generates consistent and semantically coherent stereoscopic videos without scene optimization or model fine-tuning. Moreover, we develop a disocclusion boundary re-injection scheme that further improves the quality of video inpainting by alleviating the negative effects propagated from disoccluded areas in the latent space. We validate the efficacy of our proposed method by conducting experiments on videos from various generative models, including Sora [4 ], Lumiere [2], WALT [8 ], and Zeroscope [ 42]. The experiments demonstrate that our method has a significant improvement over previous methods. The code will be released at \url{https://daipengwa.github.io/SVG_ProjectPage}.

==> data/depth.csv <==
participant,task,method,stereo,temporal,graphics,overall
0,1,3,4,6,5,5
0,1,1,4,6,6,6
0,1,4,4,6,5,5
0,1,5,3,6,6,5
0,1,2,1,1,1,1
0,5,1,5,6,6,6
0,5,3,5,6,6,6
0,5,4,4,3,4,4
0,5,2,1,1,1,1
0,5,5,6,6,6,6
0,7,1,6,6,6,6
0,7,3,6,6,6,6
0,7,4,7,6,6,7
0,7,2,,,,
0,7,5,2,1,2,1
0,11,4,5,4,5,5
0,11,1,5,3,5,5
0,11,2,2,1,1,1
0,11,5,4,5,4,4
0,11,3,6,7,7,6
0,12,4,7,7,7,7
0,12,1,6,5,7,6
0,12,2,3,4,3,3
0,12,5,,,,
0,12,3,5,4,4,4
1,15,1,6,6,6,6
1,15,3,3,5,4,4
1,15,4,5,5,5,5
1,15,2,,,,
1,15,5,2,3,2,2
1,19,3,4,2,4,4
1,19,1,4,2,4,4
1,19,4,5,3,4,4
1,19,5,4,3,2,3
1,19,2,,,,
1,6,2,,,,
1,6,4,4,3,2,3
1,6,5,5,5,3,3
1,6,3,4,2,3,3
1,6,1,6,5,5,4
1,8,1,6,6,3,6
1,8,3,4,6,5,5
1,8,4,4,6,4,5
1,8,2,,,,
1,8,5,3,5,3,3
1,10,1,6,5,6,6
1,10,3,6,5,6,6
1,10,4,5,5,6,6
1,10,2,1,1,1,1
1,10,5,3,5,5,3
2,11,3,4,2,4,4
2,11,1,5,4,5,4
2,11,4,3,4,3,3
2,11,5,3,2,1,2
2,11,2,1,1,1,1
2,14,5,2,1,1,1
2,14,4,5,3,5,5
2,14,3,5,4,5,5
2,14,1,6,7,7,6
2,14,2,,,,
2,17,3,5,5,4,5
2,17,1,5,5,4,5
2,17,4,4,5,4,4
2,17,5,3,5,3,3
2,17,2,,,,
2,6,1,5,5,5,5
2,6,3,5,5,5,5
2,6,4,5,5,5,5
2,6,2,,,,
2,6,5,2,2,2,2
2,16,4,4,5,2,4
2,16,1,4,5,5,5
2,16,2,,,,
2,16,5,3,1,1,1
2,16,3,5,5,5,5
3,19,2,,,,
3,19,4,5,5,5,5
3,19,5,5,5,5,5
3,19,3,6,5,5,5
3,19,1,5,5,5,5
3,5,5,4,2,3,2
3,5,4,6,5,4,4
3,5,3,5,5,3,3
3,5,1,5,5,5,5
3,5,2,4,3,2,3
3,13,3,6,6,6,6
3,13,1,7,6,6,7
3,13,4,6,6,6,6
3,13,5,2,1,2,1
3,13,2,,,,
3,19,1,5,6,5,6
3,19,3,5,7,5,6
3,19,4,5,5,5,5
3,19,2,,,,
3,19,5,3,6,4,5
3,2,4,6,6,6,6
3,2,1,5,5,5,5
3,2,2,2,3,2,2
3,2,5,3,5,4,4
3,2,3,5,5,5,5
4,3,1,5,3,4,5
4,3,3,4,2,4,3
4,3,4,4,2,4,3
4,3,2,,,,
4,3,5,4,3,2,3
4,9,5,5,4,2,3
4,9,4,5,5,5,5
4,9,3,5,5,5,5
4,9,1,5,5,6,7
4,9,2,1,1,1,1
4,13,5,0,1,1,0
4,13,4,5,5,5,5
4,13,3,5,5,5,5
4,13,1,5,5,5,5
4,13,2,0,0,0,0
4,14,3,5,3,5,4
4,14,1,6,7,7,6
4,14,4,5,3,5,4
4,14,5,2,1,1,1
4,14,2,,,,
4,20,4,5,4,4,4
4,20,1,7,7,7,7
4,20,2,,,,
4,20,5,3,5,4,4
4,20,3,4,5,4,4
5,1,2,5,6,5,4
5,1,4,4,4,4,4
5,1,5,4,2,7,2
5,1,3,7,7,7,7
5,1,1,4,6,7,5
5,3,5,1,1,1,1
5,3,4,7,6,6,7
5,3,3,2,3,1,4
5,3,1,3,3,4,4
5,3,2,4,4,4,4
5,4,4,6,6,6,6
5,4,1,6,6,7,7
5,4,2,,,,
5,4,5,2,6,7,6
5,4,3,6,6,7,7
5,6,5,4,6,5,4
5,6,4,3,5,4,4
5,6,3,3,5,4,4
5,6,1,3,5,5,5
5,6,2,,,,
5,7,5,3,3,1,2
5,7,4,5,5,5,5
5,7,3,5,5,5,5
5,7,1,5,5,5,5
5,7,2,4,4,4,4
6,12,3,4,4,4,4
6,12,1,5,3,5,5
6,12,4,4,4,4,4
6,12,5,2,2,2,2
6,12,2,,,,
6,1,4,6,4,3,4
6,1,1,6,5,5,5
6,1,2,4,2,2,4
6,1,5,4,5,3,3
6,1,3,5,5,3,4
6,12,1,5,5,4,5
6,12,3,4,5,4,4
6,12,4,3,5,4,3
6,12,2,1,1,1,1
6,12,5,1,2,2,2
6,14,4,4,3,4,3
6,14,1,5,5,5,5
6,14,2,,,,
6,14,5,3,3,2,2
6,14,3,3,2,2,3
6,15,3,4,5,5,5
6,15,1,4,5,5,5
6,15,4,4,5,5,5
6,15,5,2,6,6,4
6,15,2,,,,
7,20,3,2,3,3,3
7,20,1,3,3,2,3
7,20,4,3,3,2,3
7,20,5,1,4,2,3
7,20,2,,,,
7,3,4,4,2,3,3
7,3,1,5,4,4,5
7,3,2,,,,
7,3,5,1,1,1,1
7,3,3,3,2,3,3
7,5,2,1,4,1,1
7,5,4,6,6,4,4
7,5,5,3,6,1,4
7,5,3,7,6,4,5
7,5,1,7,6,6,6
7,8,4,4,6,5,5
7,8,1,5,6,3,6
7,8,2,,,,
7,8,5,4,6,5,5
7,8,3,4,6,5,5
7,11,1,6,3,1,5
7,11,3,6,4,1,5
7,11,4,6,4,1,5
7,11,2,1,1,1,1
7,11,5,2,2,2,2
8,15,5,2,2,2,2
8,15,4,6,4,4,5
8,15,3,4,4,4,4
8,15,1,6,4,5,6
8,15,2,,,,
8,18,2,,,,
8,18,4,4,4,1,2
8,18,5,1,1,1,1
8,18,3,6,4,4,5
8,18,1,6,6,4,6
8,1,5,5,6,2,5
8,1,4,6,6,3,4
8,1,3,6,6,3,4
8,1,1,6,6,4,5
8,1,2,2,2,2,2
8,9,2,4,4,1,2
8,9,4,6,5,4,5
8,9,5,1,5,1,2
8,9,3,5,5,3,4
8,9,1,6,5,4,5
8,16,1,5,2,4,5
8,16,3,5,2,4,4
8,16,4,5,2,4,4
8,16,2,,,,
8,16,5,2,3,2,2
9,2,3,5,3,5,4
9,2,1,5,3,2,3
9,2,4,5,3,2,4
9,2,5,2,3,2,2
9,2,2,,,,
9,4,3,4,4,2,4
9,4,1,4,4,3,5
9,4,4,3,3,2,3
9,4,5,4,4,2,2
9,4,2,,,,
9,12,5,2,5,3,4
9,12,4,6,6,5,5
9,12,3,6,4,4,4
9,12,1,4,3,2,3
9,12,2,1,1,2,2
9,14,1,6,6,5,6
9,14,3,4,4,3,3
9,14,4,4,4,3,4
9,14,2,,,,
9,14,5,3,4,2,2
9,16,5,2,3,3,3
9,16,4,4,3,4,4
9,16,3,4,3,4,4
9,16,1,5,4,4,5
9,16,2,,,,
10,17,2,,,,
10,17,4,6,6,6,6
10,17,5,3,4,3,3
10,17,3,6,6,5,5
10,17,1,6,7,7,7
10,18,4,6,5,4,5
10,18,1,6,6,7,6
10,18,2,,,,
10,18,5,3,4,3,3
10,18,3,6,5,4,5
10,2,5,4,3,2,3
10,2,4,5,6,5,5
10,2,3,5,6,5,5
10,2,1,5,6,6,6
10,2,2,3,2,3,3
10,6,3,6,6,4,5
10,6,1,6,6,6,6
10,6,4,5,5,4,5
10,6,5,3,4,3,3
10,6,2,,,,
10,8,5,4,4,4,4
10,8,4,6,6,6,6
10,8,3,6,6,6,6
10,8,1,6,6,6,6
10,8,2,,,,
11,20,2,,,,
11,20,4,5,5,4,5
11,20,5,4,3,3,3
11,20,3,5,4,4,4
11,20,1,5,5,6,5
11,2,1,5,5,5,5
11,2,3,4,5,4,4
11,2,4,4,4,3,4
11,2,2,1,1,1,1
11,2,5,2,2,1,2
11,3,2,,,,
11,3,4,4,4,3,3
11,3,5,3,3,2,3
11,3,3,3,4,3,3
11,3,1,5,5,6,5
11,4,1,6,6,6,6
11,4,3,4,5,3,4
11,4,4,3,4,3,3
11,4,2,,,,
11,4,5,4,5,6,5
11,9,4,4,4,2,3
11,9,1,5,4,4,4
11,9,2,1,1,1,1
11,9,5,2,2,1,1
11,9,3,4,4,2,3
12,10,4,4,6,6,6
12,10,1,5,7,7,7
12,10,2,1,1,1,1
12,10,5,3,3,3,3
12,10,3,6,6,7,7
12,13,4,5,4,4,4
12,13,1,5,4,4,5
12,13,2,,,,
12,13,5,1,1,1,1
12,13,3,4,4,3,3
12,18,5,3,3,3,3
12,18,4,5,4,5,5
12,18,3,5,4,5,5
12,18,1,5,6,6,6
12,18,2,,,,
12,4,2,,,,
12,4,4,3,4,3,3
12,4,5,5,6,6,6
12,4,3,4,3,4,4
12,4,1,6,6,7,7
12,12,2,1,1,1,1
12,12,4,4,4,3,4
12,12,5,2,4,3,3
12,12,3,5,5,5,5
12,12,1,2,5,5,4
13,13,1,6,5,6,6
13,13,3,6,6,6,6
13,13,4,6,6,6,6
13,13,2,,,,
13,13,5,2,2,1,2
13,15,4,5,5,5,5
13,15,1,5,6,5,5
13,15,2,,,,
13,15,5,2,2,2,2
13,15,3,4,4,4,4
13,17,1,4,5,4,4
13,17,3,5,5,4,5
13,17,4,4,5,4,4
13,17,2,,,,
13,17,5,2,2,2,2
13,1,1,5,5,6,5
13,1,3,6,6,5,5
13,1,4,6,6,5,5
13,1,2,2,2,2,2
13,1,5,6,6,6,6
13,5,3,5,6,5,5
13,5,1,5,5,5,5
13,5,4,5,6,6,6
13,5,5,5,4,6,5
13,5,2,2,2,2,2
14,10,5,5,3,5,4
14,10,4,5,5,5,6
14,10,3,5,5,5,6
14,10,1,5,6,6,6
14,10,2,1,1,1,1
14,5,4,6,7,7,6
14,5,1,6,7,7,6
14,5,2,1,1,1,1
14,5,5,5,2,2,2
14,5,3,6,7,7,6
14,11,2,1,1,1,1
14,11,4,5,5,5,5
14,11,5,4,2,3,5
14,11,3,5,5,4,5
14,11,1,5,6,6,6
14,13,2,,,,
14,13,4,6,6,6,6
14,13,5,2,1,1,1
14,13,3,6,6,6,6
14,13,1,7,7,7,7
14,16,2,,,,
14,16,4,2,5,5,5
14,16,5,1,1,1,1
14,16,3,4,5,5,5
14,16,1,5,5,5,5
15,19,4,6,5,4,6
15,19,1,6,5,4,6
15,19,2,,,,
15,19,5,5,5,4,6
15,19,3,4,4,4,4
15,9,1,5,5,4,4
15,9,3,5,5,4,4
15,9,4,5,5,3,4
15,9,2,3,1,3,2
15,9,5,2,4,2,3
15,10,2,1,2,2,2
15,10,4,3,5,5,4
15,10,5,3,4,5,4
15,10,3,3,5,5,4
15,10,1,4,5,5,4
15,11,5,2,1,2,2
15,11,4,2,4,4,3
15,11,3,4,4,3,4
15,11,1,4,3,3,3
15,11,2,2,1,1,1
15,15,2,,,,
15,15,4,4,4,3,4
15,15,5,1,1,1,1
15,15,3,4,3,2,3
15,15,1,4,4,3,4
16,17,4,5,6,6,6
16,17,1,5,6,6,6
16,17,2,,,,
16,17,5,3,5,2,3
16,17,3,5,6,6,6
16,4,5,6,6,6,6
16,4,4,7,6,6,6
16,4,3,7,6,6,6
16,4,1,7,7,7,7
16,4,2,,,,
16,6,4,5,5,5,5
16,6,1,5,5,5,5
16,6,2,,,,
16,6,5,4,3,3,3
16,6,3,5,5,5,5
16,7,2,,,,
16,7,4,4,5,5,5
16,7,5,4,5,4,4
16,7,3,4,5,5,5
16,7,1,5,5,5,6
16,8,3,5,6,5,5
16,8,1,5,6,6,6
16,8,4,5,6,5,5
16,8,5,4,4,4,4
16,8,2,,,,
17,9,3,6,7,6,6
17,9,1,6,7,7,7
17,9,4,6,7,6,6
17,9,5,2,2,2,2
17,9,2,1,1,1,1
17,7,4,5,5,4,4
17,7,1,5,5,5,5
17,7,2,,,,
17,7,5,1,1,1,1
17,7,3,5,5,5,5
17,8,2,,,,
17,8,4,7,7,6,6
17,8,5,2,5,2,2
17,8,3,4,6,4,4
17,8,1,6,6,6,6
17,17,5,2,2,2,2
17,17,4,4,4,4,4
17,17,3,4,4,4,4
17,17,1,5,5,5,5
17,17,2,,,,
17,18,1,7,7,7,7
17,18,3,7,7,6,7
17,18,4,7,7,6,7
17,18,2,,,,
17,18,5,4,4,4,4
18,3,3,4,5,4,4
18,3,1,5,6,5,4
18,3,4,4,5,4,4
18,3,5,3,4,3,4
18,3,2,,,,
18,7,3,6,6,5,6
18,7,1,6,6,6,6
18,7,4,4,4,4,5
18,7,5,3,3,2,3
18,7,2,,,,
18,10,3,6,6,6,6
18,10,1,6,7,6,6
18,10,4,5,6,5,5
18,10,5,3,3,3,3
18,10,2,1,2,1,1
18,18,3,5,5,4,
18,18,1,5,5,4,
18,18,4,4,4,4,
18,18,5,3,3,3,
18,18,2,,,,
18,20,5,5,4,4,4
18,20,4,6,5,3,5
18,20,3,5,4,3,5
18,20,1,6,5,4,5
18,20,2,,,,
19,19,5,6,6,5,5
19,19,4,6,6,6,6
19,19,3,6,6,6,6
19,19,1,7,7,7,7
19,19,2,,,,
19,2,2,2,3,2,2
19,2,4,4,4,5,5
19,2,5,3,2,2,2
19,2,3,5,3,5,5
19,2,1,5,3,5,5
19,14,2,,,,
19,14,4,5,3,4,4
19,14,5,2,2,2,2
19,14,3,3,3,3,3
19,14,1,6,4,4,5
19,16,3,4,3,4,4
19,16,1,4,3,3,4
19,16,4,5,3,5,4
19,16,5,2,2,2,2
19,16,2,,,,
19,20,1,5,4,4,4
19,20,3,3,2,3,3
19,20,4,3,2,3,3
19,20,2,,,,
19,20,5,2,1,2,3


==> data/stereo_data_result.txt <==

Kruskal-Wallis test results for stereo:
H-statistic (chi-squared): 186.30077599923322
p-value: 3.304628307623555e-39
Performing pairwise post-hoc tests:
Pairwise comparison 1 vs 2: U-statistic=3464.5, p-value=6.838488868281103e-18, r=-0.40
Pairwise comparison 1 vs 3: U-statistic=6106.5, p-value=0.0017316318948754838, r=-0.14
Pairwise comparison 1 vs 4: U-statistic=6009.5, p-value=0.0040127702103829295, r=-0.13
Pairwise comparison 1 vs 5: U-statistic=8753.5, p-value=2.724864559058839e-23, r=-0.47
Pairwise comparison 2 vs 3: U-statistic=206.0, p-value=1.2119251467083152e-15, r=0.38
Pairwise comparison 2 vs 4: U-statistic=206.5, p-value=1.3789677282831979e-15, r=0.38
Pairwise comparison 2 vs 5: U-statistic=921.0, p-value=1.4948691869622408e-05, r=0.20
Pairwise comparison 3 vs 4: U-statistic=4834.0, p-value=0.8651000781758034, r=0.01
Pairwise comparison 3 vs 5: U-statistic=8178.0, p-value=2.5142240885429757e-17, r=-0.40
Pairwise comparison 4 vs 5: U-statistic=8181.5, p-value=2.4691555756009447e-17, r=-0.40

A Kruskal Wallis test revealed a significant effect of Group on stereo (chi-squared = 186.30, p = 0.000). A post-hoc test using Mann-Whitney tests with Bonferroni correction showed the significant differences between Group 1 and Group 2 (p < 0.05, r = 0.40); between Group 1 and Group 3 (p < 0.05, r = 0.14); between Group 1 and Group 4 (p < 0.05, r = 0.13); between Group 1 and Group 5 (p < 0.05, r = 0.47); between Group 2 and Group 3 (p < 0.05, r = 0.38); between Group 2 and Group 4 (p < 0.05, r = 0.38); between Group 2 and Group 5 (p < 0.05, r = 0.20); between Group 3 and Group 5 (p < 0.05, r = 0.40); between Group 4 and Group 5 (p < 0.05, r = 0.40).

Kruskal-Wallis test results for temporal:
H-statistic (chi-squared): 121.32094941499453
p-value: 2.789314142561491e-25
Performing pairwise post-hoc tests:
Pairwise comparison 1 vs 2: U-statistic=3372.0, p-value=8.319557552388729e-16, r=-0.38
Pairwise comparison 1 vs 3: U-statistic=5750.0, p-value=0.02963204163639661, r=-0.10
Pairwise comparison 1 vs 4: U-statistic=5832.5, p-value=0.0169861935215095, r=-0.11
Pairwise comparison 1 vs 5: U-statistic=7676.0, p-value=6.777693780683172e-13, r=-0.34
Pairwise comparison 2 vs 3: U-statistic=285.0, p-value=4.024231188355405e-14, r=0.36
Pairwise comparison 2 vs 4: U-statistic=263.5, p-value=1.6257070487147224e-14, r=0.36
Pairwise comparison 2 vs 5: U-statistic=864.0, p-value=4.2559592703481215e-06, r=0.22
Pairwise comparison 3 vs 4: U-statistic=4957.0, p-value=0.8862489493722512, r=-0.01
Pairwise comparison 3 vs 5: U-statistic=7074.5, p-value=1.6216596895686492e-08, r=-0.27
Pairwise comparison 4 vs 5: U-statistic=7114.0, p-value=8.82367824943283e-09, r=-0.27

A Kruskal Wallis test revealed a significant effect of Group on temporal (chi-squared = 121.32, p = 0.000). A post-hoc test using Mann-Whitney tests with Bonferroni correction showed the significant differences between Group 1 and Group 2 (p < 0.05, r = 0.38); between Group 1 and Group 5 (p < 0.05, r = 0.34); between Group 2 and Group 3 (p < 0.05, r = 0.36); between Group 2 and Group 4 (p < 0.05, r = 0.36); between Group 2 and Group 5 (p < 0.05, r = 0.22); between Group 3 and Group 5 (p < 0.05, r = 0.27); between Group 4 and Group 5 (p < 0.05, r = 0.27).

Kruskal-Wallis test results for graphics:
H-statistic (chi-squared): 153.2754991010117
p-value: 4.0431625594775137e-32
Performing pairwise post-hoc tests:
Pairwise comparison 1 vs 2: U-statistic=3427.5, p-value=1.0283004074141371e-16, r=-0.40
Pairwise comparison 1 vs 3: U-statistic=6402.0, p-value=0.00013145083165951672, r=-0.18
Pairwise comparison 1 vs 4: U-statistic=6429.5, p-value=9.964706273718986e-05, r=-0.18
Pairwise comparison 1 vs 5: U-statistic=8228.5, p-value=1.2870210291977464e-17, r=-0.41
Pairwise comparison 2 vs 3: U-statistic=234.5, p-value=4.828696691221999e-15, r=0.37
Pairwise comparison 2 vs 4: U-statistic=248.0, p-value=8.80304988864278e-15, r=0.37
Pairwise comparison 2 vs 5: U-statistic=936.5, p-value=1.8063098218932648e-05, r=0.20
Pairwise comparison 3 vs 4: U-statistic=4926.0, p-value=0.9490368319934689, r=-0.00
Pairwise comparison 3 vs 5: U-statistic=7589.0, p-value=3.7972907666072105e-12, r=-0.33
Pairwise comparison 4 vs 5: U-statistic=7523.0, p-value=1.2202021303596324e-11, r=-0.32

A Kruskal Wallis test revealed a significant effect of Group on graphics (chi-squared = 153.28, p = 0.000). A post-hoc test using Mann-Whitney tests with Bonferroni correction showed the significant differences between Group 1 and Group 2 (p < 0.05, r = 0.40); between Group 1 and Group 3 (p < 0.05, r = 0.18); between Group 1 and Group 4 (p < 0.05, r = 0.18); between Group 1 and Group 5 (p < 0.05, r = 0.41); between Group 2 and Group 3 (p < 0.05, r = 0.37); between Group 2 and Group 4 (p < 0.05, r = 0.37); between Group 2 and Group 5 (p < 0.05, r = 0.20); between Group 3 and Group 5 (p < 0.05, r = 0.33); between Group 4 and Group 5 (p < 0.05, r = 0.32).

Kruskal-Wallis test results for overall:
H-statistic (chi-squared): 192.91381905430725
p-value: 1.2534559787779176e-40
Performing pairwise post-hoc tests:
Pairwise comparison 1 vs 2: U-statistic=3516.0, p-value=1.2509654445899247e-18, r=-0.42
Pairwise comparison 1 vs 3: U-statistic=6672.0, p-value=4.98638612700961e-06, r=-0.21
Pairwise comparison 1 vs 4: U-statistic=6630.5, p-value=8.363446361909424e-06, r=-0.21
Pairwise comparison 1 vs 5: U-statistic=8744.5, p-value=5.0546554646447497e-23, r=-0.47
Pairwise comparison 2 vs 3: U-statistic=135.5, p-value=6.266115548136795e-17, r=0.40
Pairwise comparison 2 vs 4: U-statistic=146.5, p-value=1.1424309690559941e-16, r=0.39
Pairwise comparison 2 vs 5: U-statistic=882.0, p-value=5.744538161818003e-06, r=0.21
Pairwise comparison 3 vs 4: U-statistic=4894.5, p-value=0.988686404106243, r=0.00
Pairwise comparison 3 vs 5: U-statistic=8032.0, p-value=5.815504420527727e-16, r=-0.38
Pairwise comparison 4 vs 5: U-statistic=7985.0, p-value=1.6116919212869321e-15, r=-0.38

A Kruskal Wallis test revealed a significant effect of Group on overall (chi-squared = 192.91, p = 0.000). A post-hoc test using Mann-Whitney tests with Bonferroni correction showed the significant differences between Group 1 and Group 2 (p < 0.05, r = 0.42); between Group 1 and Group 3 (p < 0.05, r = 0.21); between Group 1 and Group 4 (p < 0.05, r = 0.21); between Group 1 and Group 5 (p < 0.05, r = 0.47); between Group 2 and Group 3 (p < 0.05, r = 0.40); between Group 2 and Group 4 (p < 0.05, r = 0.39); between Group 2 and Group 5 (p < 0.05, r = 0.21); between Group 3 and Group 5 (p < 0.05, r = 0.38); between Group 4 and Group 5 (p < 0.05, r = 0.38).
ruofei-macbookpro2:DuGraph ruofei$
Display all 2450 possibilities? (y or n)
ruofei-macbookpro2:DuGraph ruofei$ p stereo_data_posthoc.py

Means for each method in stereo:
Method 1: 5.24
Method 2: 1.86
Method 3: 4.79
Method 4: 4.82
Method 5: 2.97

Kruskal-Wallis test results for stereo:
H-statistic (chi-squared): 186.30077599923322
p-value: 3.304628307623555e-39
Performing pairwise post-hoc tests:
Traceback (most recent call last):
  File "/Users/ruofei/GitHub/ruofeidu/DuGraph/stereo_data_posthoc.py", line 55, in <module>
    mean_rank_i = np.mean(rankdata(situation_data[situation])[situation_data['method'] == i])
NameError: name 'rankdata' is not defined
ruofei-macbookpro2:DuGraph ruofei$ p stereo_data_posthoc.py

Means for each method in stereo:
Method 1: 5.24
Method 2: 1.86
Method 3: 4.79
Method 4: 4.82
Method 5: 2.97

Kruskal-Wallis test results for stereo:
H-statistic (chi-squared): 186.30077599923322
p-value: 3.304628307623555e-39
Performing pairwise post-hoc tests:
Pairwise comparison 1 vs 2: U-statistic=3464.5, p-value=6.838488868281103e-18, r=-0.72
Pairwise comparison 1 vs 3: U-statistic=6106.5, p-value=0.0017316318948754838, r=-0.21
Pairwise comparison 1 vs 4: U-statistic=6009.5, p-value=0.0040127702103829295, r=-0.20
Pairwise comparison 1 vs 5: U-statistic=8753.5, p-value=2.724864559058839e-23, r=-0.69
Pairwise comparison 2 vs 3: U-statistic=206.0, p-value=1.2119251467083152e-15, r=0.67
Pairwise comparison 2 vs 4: U-statistic=206.5, p-value=1.3789677282831979e-15, r=0.67
Pairwise comparison 2 vs 5: U-statistic=921.0, p-value=1.4948691869622408e-05, r=0.37
Pairwise comparison 3 vs 4: U-statistic=4834.0, p-value=0.8651000781758034, r=0.01
Pairwise comparison 3 vs 5: U-statistic=8178.0, p-value=2.5142240885429757e-17, r=-0.59
Pairwise comparison 4 vs 5: U-statistic=8181.5, p-value=2.4691555756009447e-17, r=-0.59

A Kruskal Wallis test revealed a significant effect of Group on stereo (chi-squared = 186.30, p = 0.000). A post-hoc test using Mann-Whitney tests with Bonferroni correction showed the significant differences between Group 1 and Group 2 (p < 0.05, r = 0.72); between Group 1 and Group 3 (p < 0.01, r = 0.21); between Group 1 and Group 4 (p < 0.01, r = 0.20); between Group 1 and Group 5 (p < 0.05, r = 0.69); between Group 2 and Group 3 (p < 0.05, r = 0.67); between Group 2 and Group 4 (p < 0.05, r = 0.67); between Group 2 and Group 5 (p < 0.05, r = 0.37); between Group 3 and Group 5 (p < 0.05, r = 0.59); between Group 4 and Group 5 (p < 0.05, r = 0.59).

Means for each method in temporal:
Method 1: 5.15
Method 2: 1.89
Method 3: 4.74
Method 4: 4.75
Method 5: 3.36

Kruskal-Wallis test results for temporal:
H-statistic (chi-squared): 121.32094941499453
p-value: 2.789314142561491e-25
Performing pairwise post-hoc tests:
Pairwise comparison 1 vs 2: U-statistic=3372.0, p-value=8.319557552388729e-16, r=-0.68
Pairwise comparison 1 vs 3: U-statistic=5750.0, p-value=0.02963204163639661, r=-0.15
Pairwise comparison 1 vs 4: U-statistic=5832.5, p-value=0.0169861935215095, r=-0.16
Pairwise comparison 1 vs 5: U-statistic=7676.0, p-value=6.777693780683172e-13, r=-0.50
Pairwise comparison 2 vs 3: U-statistic=285.0, p-value=4.024231188355405e-14, r=0.64
Pairwise comparison 2 vs 4: U-statistic=263.5, p-value=1.6257070487147224e-14, r=0.65
Pairwise comparison 2 vs 5: U-statistic=864.0, p-value=4.2559592703481215e-06, r=0.39
Pairwise comparison 3 vs 4: U-statistic=4957.0, p-value=0.8862489493722512, r=-0.01
Pairwise comparison 3 vs 5: U-statistic=7074.5, p-value=1.6216596895686492e-08, r=-0.40
Pairwise comparison 4 vs 5: U-statistic=7114.0, p-value=8.82367824943283e-09, r=-0.40

A Kruskal Wallis test revealed a significant effect of Group on temporal (chi-squared = 121.32, p = 0.000). A post-hoc test using Mann-Whitney tests with Bonferroni correction showed the significant differences between Group 1 and Group 2 (p < 0.05, r = 0.68); between Group 1 and Group 5 (p < 0.05, r = 0.50); between Group 2 and Group 3 (p < 0.05, r = 0.64); between Group 2 and Group 4 (p < 0.05, r = 0.65); between Group 2 and Group 5 (p < 0.05, r = 0.39); between Group 3 and Group 5 (p < 0.05, r = 0.40); between Group 4 and Group 5 (p < 0.05, r = 0.40).

Means for each method in graphics:
Method 1: 5.12
Method 2: 1.67
Method 3: 4.42
Method 4: 4.38
Method 5: 2.84

Kruskal-Wallis test results for graphics:
H-statistic (chi-squared): 153.2754991010117
p-value: 4.0431625594775137e-32
Performing pairwise post-hoc tests:
Pairwise comparison 1 vs 2: U-statistic=3427.5, p-value=1.0283004074141371e-16, r=-0.70
Pairwise comparison 1 vs 3: U-statistic=6402.0, p-value=0.00013145083165951672, r=-0.26
Pairwise comparison 1 vs 4: U-statistic=6429.5, p-value=9.964706273718986e-05, r=-0.27
Pairwise comparison 1 vs 5: U-statistic=8228.5, p-value=1.2870210291977464e-17, r=-0.60
Pairwise comparison 2 vs 3: U-statistic=234.5, p-value=4.828696691221999e-15, r=0.66
Pairwise comparison 2 vs 4: U-statistic=248.0, p-value=8.80304988864278e-15, r=0.66
Pairwise comparison 2 vs 5: U-statistic=936.5, p-value=1.8063098218932648e-05, r=0.36
Pairwise comparison 3 vs 4: U-statistic=4926.0, p-value=0.9490368319934689, r=-0.00
Pairwise comparison 3 vs 5: U-statistic=7589.0, p-value=3.7972907666072105e-12, r=-0.49
Pairwise comparison 4 vs 5: U-statistic=7523.0, p-value=1.2202021303596324e-11, r=-0.48

A Kruskal Wallis test revealed a significant effect of Group on graphics (chi-squared = 153.28, p = 0.000). A post-hoc test using Mann-Whitney tests with Bonferroni correction showed the significant differences between Group 1 and Group 2 (p < 0.05, r = 0.70); between Group 1 and Group 3 (p < 0.05, r = 0.26); between Group 1 and Group 4 (p < 0.05, r = 0.27); between Group 1 and Group 5 (p < 0.05, r = 0.60); between Group 2 and Group 3 (p < 0.05, r = 0.66); between Group 2 and Group 4 (p < 0.05, r = 0.66); between Group 2 and Group 5 (p < 0.05, r = 0.36); between Group 3 and Group 5 (p < 0.05, r = 0.49); between Group 4 and Group 5 (p < 0.05, r = 0.48).

Means for each method in overall:
Method 1: 5.35
Method 2: 1.72
Method 3: 4.67
Method 4: 4.66
Method 5: 2.92

Kruskal-Wallis test results for overall:
H-statistic (chi-squared): 192.91381905430725
p-value: 1.2534559787779176e-40
Performing pairwise post-hoc tests:
Pairwise comparison 1 vs 2: U-statistic=3516.0, p-value=1.2509654445899247e-18, r=-0.74
Pairwise comparison 1 vs 3: U-statistic=6672.0, p-value=4.98638612700961e-06, r=-0.31
Pairwise comparison 1 vs 4: U-statistic=6630.5, p-value=8.363446361909424e-06, r=-0.30
Pairwise comparison 1 vs 5: U-statistic=8744.5, p-value=5.0546554646447497e-23, r=-0.69
Pairwise comparison 2 vs 3: U-statistic=135.5, p-value=6.266115548136795e-17, r=0.71
Pairwise comparison 2 vs 4: U-statistic=146.5, p-value=1.1424309690559941e-16, r=0.70
Pairwise comparison 2 vs 5: U-statistic=882.0, p-value=5.744538161818003e-06, r=0.38
Pairwise comparison 3 vs 4: U-statistic=4894.5, p-value=0.988686404106243, r=0.00
Pairwise comparison 3 vs 5: U-statistic=8032.0, p-value=5.815504420527727e-16, r=-0.57
Pairwise comparison 4 vs 5: U-statistic=7985.0, p-value=1.6116919212869321e-15, r=-0.56

A Kruskal Wallis test revealed a significant effect of Group on overall (chi-squared = 192.91, p = 0.000). A post-hoc test using Mann-Whitney tests with Bonferroni correction showed the significant differences between Group 1 and Group 2 (p < 0.05, r = 0.74); between Group 1 and Group 3 (p < 0.05, r = 0.31); between Group 1 and Group 4 (p < 0.05, r = 0.30); between Group 1 and Group 5 (p < 0.05, r = 0.69); between Group 2 and Group 3 (p < 0.05, r = 0.71); between Group 2 and Group 4 (p < 0.05, r = 0.70); between Group 2 and Group 5 (p < 0.05, r = 0.38); between Group 3 and Group 5 (p < 0.05, r = 0.57); between Group 4 and Group 5 (p < 0.05, r = 0.56).

